Real Schur norms and Hadamard matrices

We present a preliminary study of Schur norms $\|M\|_{S}=\max\{ \|M\circ C\|: \|C\|=1\}$, where M is a matrix whose entries are $\pm1$, and $\circ$ denotes the entrywise (i.e., Schur or Hadamard) product of the matrices. We show that, if such a matrix M is n-by-n, then its Schur norm is bounded by $\sqrt{n}$, and equality holds if and only if it is a Hadamard matrix. We develop a numerically efficient method of computing Schur norms, and as an application of our results we present several almost Hadamard matrices that are better than were previously known.

==> MaximalSchurNorms.txt <==
{-1,1} n-by-n circulant matrices with maximal Schur norm, for n <= 24, described by their top row. Note that these are often not unique (even up to negation, left-right flips, and cyclic permutations) -- we just give one maximal example, not all of them.

+
++
+--
+++-
+----
+-----
++-+---
++-+----
++-+-----
++-+------
+++-+--+---
++--+-+-----
++--+-+------
+-+-+--++-----
+++--++-+------
++-+++--+-+-----
++-+-++--++------
+++--+-+---+------
+++--+-+-++--+-----
++--+-+-+--++-------
+++-+---+--+----+----
+++--++--+--+-+-------
++++-+-++--++--+-+-----
+++-+--++-+-++---+------


{-1,1} n-by-n matrices with large Schur norm, for n <= 24. These are only known to be maximal when n <= 8 or n is a multiple of 4. For other values of n, these have the largest Schur norms we know of, but they are not known to be maximal.

+

++
+-

circulant +--

circulant +++-

circulant +----

++++++
+++---
++-+--
+-++--
+---+-
+----+

circulant ++-+---

++++++++
+-+-+-+-
++--++--
+--++--+
++++----
+-+--+-+
++----++
+--+-++-

++++++++-
+-+-+-+--
++--++---
+--++--++
++++-----
+-+--+-+-
++----+++
+--+-++-+
+++-++--+

++++++++-+
+-+-+-+-+-
++--++--++
+--++--+++
++++------
+-+--+-+++
++----++-+
+--+-++--+
+---++-+--
++-+-++++-

++-+--++---
++++-+--+--
+++-+------
++-++----++
--++-----++
-+-----+++-
+------++-+
+----++--+-
-+---++---+
---+++-+---
---++-+-+--

++++++++++++
+-+-+++---+-
+--+-+++---+
++--+-+++---
+-+--+-+++--
+--+--+-+++-
+---+--+-+++
++---+--+-++
+++---+--+-+
++++---+--+-
+-+++---+--+
++-+++---+--

circulant ++--+-+------

-++++++++-+---
+-+++++-++-+--
++-++++--++-+-
+++-+++---++-+
++++-+++---++-
+++++-+-+---++
++++++-+-+---+
-+++-+--++++++
--+++-++-+++++
+--+++-++-++++
-+--++++++-+++
+-+--++++++-++
++-+--++++++-+
+++-+--++++++-

----+++++-++++-
---+-++-++++-++
---++-++-++-+++
-++--+++-++----
++-+--+++-+----
+-+-+-+-+++----
++++++-++++--+-
-++-----+-+-+++
+++---++++-++++
+-+----+--++-++
++-------+++++-
++--+++------++
+-++-++-----++-
-++++-+----+-+-
+++++++---+++-+

++++++++++++++++
+-+-+-+-+-+-+-+-
++--++--++--++--
+--++--++--++--+
++++----++++----
+-+--+-++-+--+-+
++----++++----++
+--+-++-+--+-++-
++++++++--------
+-+-+-+--+-+-+-+
++--++----++--++
+--++--+-++--++-
++++--------++++
+-+--+-+-+-++-+-
++----++--++++--
+--+-++--++-+--+

+++++++++++++++++
+----------++++++
+------++++----++
+++----+--++--+--
++--+---+-+-++---
+--+-+---++++----
+-+---+-++--+-+--
+---+-++-+-+-+---
+--+-+-++----++--
+---+++---+---+-+
+-++--+---+--+-+-
+++--+---+---+--+
++---+++----+--+-
++-+--+-+--+----+
++-++----+----++-
+-+++--+----+---+
+-+-++--+--+---+-

--+++++++-+++-++-+
+--+++++++-+++-++-
++--+++++-+-+++-++
+++--+++++-+-+++-+
++++--+++++-+-+++-
+++++--++-++-+-+++
++++++--++-++-+-++
+++++++--++-++-+-+
-+++++++-+++-++-+-
+-+--+----+++++++-
-+-+--+----+++++++
--+-+--+-+--++++++
---+-+--+++--+++++
+---+-+--+++--++++
-+---+-+-++++--+++
--+---+-++++++--++
+--+---+-++++++--+
-+--+---++++++++--

-++-++-++----------
+---+-+-++---+-++--
+----+++-+----++-+-
---+++++++---++---+
+-++----+++------++
++-+---+-+-+----+-+
-+++--++++--+---++-
+-++-++----+++-----
++-++-+---+-+-+----
-++++++--+++---+---
-----+--+++++-+-+--
----+--+-+++++---+-
------+++-+++--+--+
--++---+--+--++++--
-+-+----+--+-+++-+-
-++------+--++++--+
-+---++---+--+--+++
--+-+-+----+--+-+++
---+++------+--++++

++++++++++++++++++++
+--++----+-+-++++--+
+-++----+-+-++++--+-
+++----+-+-++++--+--
++----+-+-++++--+--+
+----+-+-++++--+--++
+---+-+-++++--+--++-
+--+-+-++++--+--++--
+-+-+-++++--+--++---
++-+-++++--+--++----
+-+-++++--+--++----+
++-++++--+--++----+-
+-++++--+--++----+-+
+++++--+--++----+-+-
++++--+--++----+-+-+
+++--+--++----+-+-++
++--+--++----+-+-+++
+--+--++----+-+-++++
+-+--++----+-+-++++-
++--++----+-+-++++--

+----++++++++++++++++
--+++----++++++++++++
-+-++++++----++++++++
-++-+++++++++----++++
-+++-++++++++++++----
+-+++-+++--++--+++--+
+-++++-++-+-+++----++
+-+++++-++-+-+-+--++-
+-++++++-++---+-+++--
++-++++---+++-++--+-+
++-++--+++-++-+-+-++-
++-++-++-++-++-+-+-+-
++-+++--++++-+--++--+
+++-+-+-+++---+++--++
+++-++-+-+--++-++-+-+
+++-+++----++++-++-+-
+++-+--++-++-+++-++--
++++--++--++-+--+-+++
++++-+-+-+-+--++-+-++
++++--+-++--+++--++-+
++++-+--+-+-+--+++++-

++-----++++++++++-----
++-----+++++-----+++++
--+----+----++-----+-+
---+----+----++--+--+-
----+----+--+---+-+-+-
-----+----+---++--+--+
------+----+---+++-+--
+++----+------+-+++---
++-+----+---+--+--++--
++--+----+---+-+-+---+
++---+----+--+--+--++-
++----+----++-+-----++
+---+++++-+-+----+----
+-+--++-++-+-+----+---
+--+++-+-+-+--+----+--
+-++--++-++----+----+-
+-+++---+-++----+----+
-+++-+---++++----+----
-+-++-++--++-+----+---
-++-+-+-+++---+----+--
-++-++-++--+---+----+-
-+-+-+++++------+----+

+-+----++----++++++++++
-++--++----++--++++++++
++-++----++----++++++++
--++---++++++--++--++--
--+-+--++++++----++--++
-+-----+++------++--++-
-+-----++-+----+--++--+
+--++++++--+---+--+-++-
+--++++++---+---++-+--+
--++++----------+-++-+-
--+++-+--------+-+--+-+
-+-++--+---+++++-+-+-+-
-+-++---+--++++-+-+-+-+
+----------+++---++++--
+----------++-+++----++
++++--++--++--+-+++----
++++-+--++--+-++-++----
+++-++--+-++-+-+++-----
+++-+-++-+--++-++-+----
++++--+-++-+-+-----+-++
++++-+-+--+-++------+++
+++-++-+-+-+--+----++-+
+++-+-+-+-+-+-+----+++-

++++++++++++++++++++++++
+-+-+++---+-+-+-+++---+-
+--+-+++---++--+-+++---+
++--+-+++---++--+-+++---
+-+--+-+++--+-+--+-+++--
+--+--+-+++-+--+--+-+++-
+---+--+-++++---+--+-+++
++---+--+-++++---+--+-++
+++---+--+-++++---+--+-+
++++---+--+-++++---+--+-
+-+++---+--++-+++---+--+
++-+++---+--++-+++---+--
++++++++++++------------
+-+-+++---+--+-+---+++-+
+--+-+++---+-++-+---+++-
++--+-+++-----++-+---+++
+-+--+-+++---+-++-+---++
+--+--+-+++--++-++-+---+
+---+--+-+++-+++-++-+---
++---+--+-++--+++-++-+--
+++---+--+-+---+++-++-+-
++++---+--+-----+++-++-+
+-+++---+--+-+---+++-++-
++-+++---+----+---+++-++

==> OptimalOrthogonalL1Norm.txt <==
   3.3333333e-01  -6.6666667e-01  -6.6666667e-01
  -6.6666667e-01   3.3333333e-01  -6.6666667e-01
  -6.6666667e-01  -6.6666667e-01   3.3333333e-01
  
   5.0000000e-01   5.0000000e-01   5.0000000e-01   5.0000000e-01
   5.0000000e-01  -5.0000000e-01   5.0000000e-01  -5.0000000e-01
   5.0000000e-01   5.0000000e-01  -5.0000000e-01  -5.0000000e-01
   5.0000000e-01  -5.0000000e-01  -5.0000000e-01   5.0000000e-01
   
   6.0000000e-01  -4.0000000e-01  -4.0000000e-01  -4.0000000e-01  -4.0000000e-01
  -4.0000000e-01   6.0000000e-01  -4.0000000e-01  -4.0000000e-01  -4.0000000e-01
  -4.0000000e-01  -4.0000000e-01   6.0000000e-01  -4.0000000e-01  -4.0000000e-01
  -4.0000000e-01  -4.0000000e-01  -4.0000000e-01   6.0000000e-01  -4.0000000e-01
  -4.0000000e-01  -4.0000000e-01  -4.0000000e-01  -4.0000000e-01   6.0000000e-01
  
   5.6125741e-01   3.1622777e-01   3.1622777e-01   3.1622777e-01   4.3874259e-01   4.3874259e-01
   3.1622777e-01   4.3874259e-01   4.3874259e-01  -5.6125741e-01  -3.1622777e-01  -3.1622777e-01
   3.1622777e-01   4.3874259e-01  -5.6125741e-01   4.3874259e-01  -3.1622777e-01  -3.1622777e-01
   3.1622777e-01  -5.6125741e-01   4.3874259e-01   4.3874259e-01  -3.1622777e-01  -3.1622777e-01
   4.3874259e-01  -3.1622777e-01  -3.1622777e-01  -3.1622777e-01   5.6125741e-01  -4.3874259e-01
   4.3874259e-01  -3.1622777e-01  -3.1622777e-01  -3.1622777e-01  -4.3874259e-01   5.6125741e-01
   
   2.6120387e-01   2.6120387e-01  -4.4590291e-01   2.6120387e-01  -4.4590291e-01  -4.4590291e-01  -4.4590291e-01
  -4.4590291e-01   2.6120387e-01   2.6120387e-01  -4.4590291e-01   2.6120387e-01  -4.4590291e-01  -4.4590291e-01
  -4.4590291e-01  -4.4590291e-01   2.6120387e-01   2.6120387e-01  -4.4590291e-01   2.6120387e-01  -4.4590291e-01
  -4.4590291e-01  -4.4590291e-01  -4.4590291e-01   2.6120387e-01   2.6120387e-01  -4.4590291e-01   2.6120387e-01
   2.6120387e-01  -4.4590291e-01  -4.4590291e-01  -4.4590291e-01   2.6120387e-01   2.6120387e-01  -4.4590291e-01
  -4.4590291e-01   2.6120387e-01  -4.4590291e-01  -4.4590291e-01  -4.4590291e-01   2.6120387e-01   2.6120387e-01
   2.6120387e-01  -4.4590291e-01   2.6120387e-01  -4.4590291e-01  -4.4590291e-01  -4.4590291e-01   2.6120387e-01
   
   3.5355339e-01   3.5355339e-01   3.5355339e-01   3.5355339e-01   3.5355339e-01   3.5355339e-01   3.5355339e-01   3.5355339e-01
   3.5355339e-01  -3.5355339e-01   3.5355339e-01  -3.5355339e-01   3.5355339e-01  -3.5355339e-01   3.5355339e-01  -3.5355339e-01
   3.5355339e-01   3.5355339e-01  -3.5355339e-01  -3.5355339e-01   3.5355339e-01   3.5355339e-01  -3.5355339e-01  -3.5355339e-01
   3.5355339e-01  -3.5355339e-01  -3.5355339e-01   3.5355339e-01   3.5355339e-01  -3.5355339e-01  -3.5355339e-01   3.5355339e-01
   3.5355339e-01   3.5355339e-01   3.5355339e-01   3.5355339e-01  -3.5355339e-01  -3.5355339e-01  -3.5355339e-01  -3.5355339e-01
   3.5355339e-01  -3.5355339e-01   3.5355339e-01  -3.5355339e-01  -3.5355339e-01   3.5355339e-01  -3.5355339e-01   3.5355339e-01
   3.5355339e-01   3.5355339e-01  -3.5355339e-01  -3.5355339e-01  -3.5355339e-01  -3.5355339e-01   3.5355339e-01   3.5355339e-01
   3.5355339e-01  -3.5355339e-01  -3.5355339e-01   3.5355339e-01  -3.5355339e-01   3.5355339e-01   3.5355339e-01  -3.5355339e-01
   
   3.2196765e-01   3.2196765e-01   2.6490647e-01   3.8513913e-01   3.2196765e-01   3.2196765e-01   3.8513913e-01   3.8513913e-01  -2.6490647e-01
   3.2196765e-01  -3.8513913e-01   2.6490647e-01  -3.2196765e-01   3.2196765e-01  -3.8513913e-01   3.8513913e-01  -3.2196765e-01  -2.6490647e-01
   2.6490647e-01   2.6490647e-01  -5.6622662e-01  -2.6490647e-01   2.6490647e-01   2.6490647e-01  -2.6490647e-01  -2.6490647e-01  -4.3377338e-01
   3.8513913e-01  -3.2196765e-01  -2.6490647e-01   3.2196765e-01   3.8513913e-01  -3.2196765e-01  -3.8513913e-01   3.2196765e-01   2.6490647e-01
   3.2196765e-01   3.2196765e-01   2.6490647e-01   3.8513913e-01  -3.8513913e-01  -3.8513913e-01  -3.2196765e-01  -3.2196765e-01  -2.6490647e-01
   3.2196765e-01  -3.8513913e-01   2.6490647e-01  -3.2196765e-01  -3.8513913e-01   3.2196765e-01  -3.2196765e-01   3.8513913e-01  -2.6490647e-01
   3.8513913e-01   3.8513913e-01  -2.6490647e-01  -3.8513913e-01  -3.2196765e-01  -3.2196765e-01   3.2196765e-01   3.2196765e-01   2.6490647e-01
   3.8513913e-01  -3.2196765e-01  -2.6490647e-01   3.2196765e-01  -3.2196765e-01   3.8513913e-01   3.2196765e-01  -3.8513913e-01   2.6490647e-01
   2.6490647e-01   2.6490647e-01   4.3377338e-01  -2.6490647e-01   2.6490647e-01   2.6490647e-01  -2.6490647e-01  -2.6490647e-01   5.6622662e-01
   
   2.8284271e-01   2.8284271e-01   4.2426407e-01   2.8284271e-01   4.2426407e-01   2.8284271e-01   2.8284271e-01   2.8284271e-01  -2.8284271e-01   2.8284271e-01
   4.2426407e-01  -2.8284271e-01   2.8284271e-01  -2.8284271e-01   2.8284271e-01  -2.8284271e-01   4.2426407e-01  -2.8284271e-01   2.8284271e-01  -2.8284271e-01
   2.8284271e-01   4.2426407e-01  -2.8284271e-01  -2.8284271e-01   2.8284271e-01   2.8284271e-01  -2.8284271e-01  -4.2426407e-01   2.8284271e-01   2.8284271e-01
   2.8284271e-01  -2.8284271e-01  -2.8284271e-01   4.2426407e-01   2.8284271e-01  -4.2426407e-01  -2.8284271e-01   2.8284271e-01   2.8284271e-01   2.8284271e-01
   4.2426407e-01   2.8284271e-01   2.8284271e-01   2.8284271e-01  -2.8284271e-01  -2.8284271e-01  -4.2426407e-01  -2.8284271e-01  -2.8284271e-01  -2.8284271e-01
   2.8284271e-01  -2.8284271e-01   4.2426407e-01  -2.8284271e-01  -4.2426407e-01   2.8284271e-01  -2.8284271e-01   2.8284271e-01   2.8284271e-01   2.8284271e-01
   2.8284271e-01   2.8284271e-01  -2.8284271e-01  -4.2426407e-01  -2.8284271e-01  -4.2426407e-01   2.8284271e-01   2.8284271e-01  -2.8284271e-01   2.8284271e-01
   2.8284271e-01  -4.2426407e-01  -2.8284271e-01   2.8284271e-01  -2.8284271e-01   2.8284271e-01   2.8284271e-01  -4.2426407e-01  -2.8284271e-01   2.8284271e-01
   2.8284271e-01  -2.8284271e-01  -2.8284271e-01  -2.8284271e-01   2.8284271e-01   2.8284271e-01  -2.8284271e-01   2.8284271e-01  -4.2426407e-01  -4.2426407e-01
   2.8284271e-01   2.8284271e-01  -2.8284271e-01   2.8284271e-01  -2.8284271e-01   2.8284271e-01   2.8284271e-01   2.8284271e-01   4.2426407e-01  -4.2426407e-01
   
   2.5399387e-01   2.5399387e-01  -1.6858114e-01   3.5754726e-01  -3.4955952e-01  -3.4636088e-01   3.4025944e-01   3.4025944e-01  -3.4636088e-01  -2.4600613e-01  -2.4600613e-01
   2.4600613e-01   2.4600613e-01   1.6858114e-01   3.4955952e-01  -3.5754726e-01   3.4636088e-01  -3.4025944e-01  -3.4025944e-01   3.4636088e-01  -2.5399387e-01  -2.5399387e-01
   1.7413971e-01   1.7413971e-01   2.9633849e-01  -4.2941368e-01   2.7769310e-01  -3.4025944e-01  -2.7027932e-01  -2.7027932e-01  -3.4025944e-01  -3.2586029e-01  -3.2586029e-01
   3.0432623e-01   3.0432623e-01  -4.6026195e-01   3.0432623e-01   3.0432623e-01  -1.6858114e-01  -2.9633849e-01  -2.9633849e-01  -1.6858114e-01   3.0432623e-01   3.0432623e-01
  -3.2586029e-01  -3.2586029e-01   2.9633849e-01   2.7769310e-01  -4.2941368e-01  -3.4025944e-01  -2.7027932e-01  -2.7027932e-01  -3.4025944e-01   1.7413971e-01   1.7413971e-01
  -3.7229090e-01   3.3481588e-01  -3.0432623e-01  -2.6873751e-01  -2.6873751e-01  -2.5399387e-01  -3.2586029e-01   1.7413971e-01   2.4600613e-01   3.3481588e-01  -3.7229090e-01
   3.3481588e-01  -3.7229090e-01  -3.0432623e-01  -2.6873751e-01  -2.6873751e-01  -2.5399387e-01  -3.2586029e-01   1.7413971e-01   2.4600613e-01  -3.7229090e-01   3.3481588e-01
   3.3481588e-01  -3.7229090e-01  -3.0432623e-01  -2.6873751e-01  -2.6873751e-01   2.4600613e-01   1.7413971e-01  -3.2586029e-01  -2.5399387e-01   3.3481588e-01  -3.7229090e-01
  -3.7229090e-01   3.3481588e-01  -3.0432623e-01  -2.6873751e-01  -2.6873751e-01   2.4600613e-01   1.7413971e-01  -3.2586029e-01  -2.5399387e-01  -3.7229090e-01   3.3481588e-01
  -2.6873751e-01  -2.6873751e-01  -3.0432623e-01   2.3126249e-01   2.3126249e-01   3.4955952e-01  -4.2941368e-01   2.7769310e-01  -3.5754726e-01  -2.6873751e-01  -2.6873751e-01
  -2.6873751e-01  -2.6873751e-01  -3.0432623e-01   2.3126249e-01   2.3126249e-01  -3.5754726e-01   2.7769310e-01  -4.2941368e-01   3.4955952e-01  -2.6873751e-01  -2.6873751e-01
  
   2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01
   2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01
   2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01
   2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01  -2.8867513e-01
   2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01
   2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01  -2.8867513e-01
   2.8867513e-01  -2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01
   2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01   2.8867513e-01   2.8867513e-01
   2.8867513e-01   2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01   2.8867513e-01
   2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01
   2.8867513e-01  -2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01
   2.8867513e-01   2.8867513e-01  -2.8867513e-01   2.8867513e-01   2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01  -2.8867513e-01   2.8867513e-01  -2.8867513e-01  -2.8867513e-01
   
   3.2278096e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01
  -2.5456931e-01   3.2278096e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01
  -2.5456931e-01  -2.5456931e-01   3.2278096e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01
  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01
  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01
  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01
  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01   3.2278096e-01
   3.2278096e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01
  -2.5456931e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01
   3.2278096e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01
  -2.5456931e-01   3.2278096e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01   3.2278096e-01  -2.5456931e-01
  -2.5456931e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01   3.2278096e-01
   3.2278096e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01   3.2278096e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01  -2.5456931e-01   3.2278096e-01
   
  -3.5478871e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   3.0189785e-01   3.0189785e-01  -2.7545242e-01   3.0189785e-01  -2.7545242e-01  -2.7545242e-01  -2.7545242e-01
   2.2256156e-01  -3.5478871e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01  -2.7545242e-01   3.0189785e-01   3.0189785e-01  -2.7545242e-01   3.0189785e-01  -2.7545242e-01  -2.7545242e-01
   2.2256156e-01   2.2256156e-01  -3.5478871e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01  -2.7545242e-01  -2.7545242e-01   3.0189785e-01   3.0189785e-01  -2.7545242e-01   3.0189785e-01  -2.7545242e-01
   2.2256156e-01   2.2256156e-01   2.2256156e-01  -3.5478871e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01  -2.7545242e-01  -2.7545242e-01  -2.7545242e-01   3.0189785e-01   3.0189785e-01  -2.7545242e-01   3.0189785e-01
   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01  -3.5478871e-01   2.2256156e-01   2.2256156e-01   3.0189785e-01  -2.7545242e-01  -2.7545242e-01  -2.7545242e-01   3.0189785e-01   3.0189785e-01  -2.7545242e-01
   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01  -3.5478871e-01   2.2256156e-01  -2.7545242e-01   3.0189785e-01  -2.7545242e-01  -2.7545242e-01  -2.7545242e-01   3.0189785e-01   3.0189785e-01
   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01  -3.5478871e-01   3.0189785e-01  -2.7545242e-01   3.0189785e-01  -2.7545242e-01  -2.7545242e-01  -2.7545242e-01   3.0189785e-01
  -3.0189785e-01   2.7545242e-01   2.7545242e-01   2.7545242e-01  -3.0189785e-01   2.7545242e-01  -3.0189785e-01  -3.5478871e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01
  -3.0189785e-01  -3.0189785e-01   2.7545242e-01   2.7545242e-01   2.7545242e-01  -3.0189785e-01   2.7545242e-01   2.2256156e-01  -3.5478871e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01
   2.7545242e-01  -3.0189785e-01  -3.0189785e-01   2.7545242e-01   2.7545242e-01   2.7545242e-01  -3.0189785e-01   2.2256156e-01   2.2256156e-01  -3.5478871e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01
  -3.0189785e-01   2.7545242e-01  -3.0189785e-01  -3.0189785e-01   2.7545242e-01   2.7545242e-01   2.7545242e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01  -3.5478871e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01
   2.7545242e-01  -3.0189785e-01   2.7545242e-01  -3.0189785e-01  -3.0189785e-01   2.7545242e-01   2.7545242e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01  -3.5478871e-01   2.2256156e-01   2.2256156e-01
   2.7545242e-01   2.7545242e-01  -3.0189785e-01   2.7545242e-01  -3.0189785e-01  -3.0189785e-01   2.7545242e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01  -3.5478871e-01   2.2256156e-01
   2.7545242e-01   2.7545242e-01   2.7545242e-01  -3.0189785e-01   2.7545242e-01  -3.0189785e-01  -3.0189785e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01   2.2256156e-01  -3.5478871e-01
   
  -1.8635767e-01  -1.8635767e-01  -1.8635767e-01  -3.2278096e-01   2.5456931e-01   2.5456931e-01   2.5456931e-01   2.5456931e-01   2.5456931e-01  -3.2278096e-01   2.5456931e-01   2.5456931e-01   2.5456931e-01   2.5456931e-01  -3.2278096e-01
  -1.8635767e-01  -1.8635767e-01  -1.8635767e-01   2.5456931e-01  -3.2278096e-01   2.5456931e-01   2.5456931e-01  -3.2278096e-01   2.5456931e-01   2.5456931e-01   2.5456931e-01   2.5456931e-01  -3.2278096e-01   2.5456931e-01   2.5456931e-01
  -1.8635767e-01  -1.8635767e-01  -1.8635767e-01   2.5456931e-01   2.5456931e-01  -3.2278096e-01   2.5456931e-01   2.5456931e-01  -3.2278096e-01   2.5456931e-01   2.5456931e-01  -3.2278096e-01   2.5456931e-01   2.5456931e-01   2.5456931e-01
  -3.2278096e-01   2.5456931e-01   2.5456931e-01  -2.9392201e-01  -2.9392201e-01   2.8342826e-01   2.8342826e-01   2.3358181e-01  -3.4376846e-01   2.3358181e-01   2.3358181e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01
   2.5456931e-01   2.5456931e-01  -3.2278096e-01   2.8342826e-01  -2.9392201e-01  -2.9392201e-01   2.8342826e-01   2.3358181e-01   2.3358181e-01  -3.4376846e-01   2.3358181e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01
   2.5456931e-01  -3.2278096e-01   2.5456931e-01  -2.9392201e-01   2.8342826e-01  -2.9392201e-01   2.8342826e-01  -3.4376846e-01   2.3358181e-01   2.3358181e-01   2.3358181e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01
   2.5456931e-01   2.5456931e-01   2.5456931e-01   2.8342826e-01   2.8342826e-01   2.8342826e-01  -2.9392201e-01   2.3358181e-01   2.3358181e-01   2.3358181e-01   2.3358181e-01  -1.9422911e-01  -1.9422911e-01   3.8312116e-01  -1.9422911e-01
  -3.2278096e-01   2.5456931e-01   2.5456931e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01  -2.9392201e-01   2.8342826e-01  -2.9392201e-01   2.8342826e-01  -3.4376846e-01   2.3358181e-01   2.3358181e-01   2.3358181e-01
   2.5456931e-01   2.5456931e-01   2.5456931e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01   3.8312116e-01   2.8342826e-01   2.8342826e-01   2.8342826e-01  -2.9392201e-01   2.3358181e-01   2.3358181e-01   2.3358181e-01   2.3358181e-01
   2.5456931e-01  -3.2278096e-01   2.5456931e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01   2.8342826e-01  -2.9392201e-01  -2.9392201e-01   2.8342826e-01   2.3358181e-01  -3.4376846e-01   2.3358181e-01   2.3358181e-01
   2.5456931e-01   2.5456931e-01  -3.2278096e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01  -2.9392201e-01  -2.9392201e-01   2.8342826e-01   2.8342826e-01   2.3358181e-01   2.3358181e-01   2.3358181e-01  -3.4376846e-01
   2.5456931e-01   2.5456931e-01  -3.2278096e-01  -3.4376846e-01   2.3358181e-01   2.3358181e-01   2.3358181e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01  -2.9392201e-01  -2.9392201e-01   2.8342826e-01   2.8342826e-01
   2.5456931e-01  -3.2278096e-01   2.5456931e-01   2.3358181e-01  -3.4376846e-01   2.3358181e-01   2.3358181e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01  -2.9392201e-01   2.8342826e-01   2.8342826e-01  -2.9392201e-01
  -3.2278096e-01   2.5456931e-01   2.5456931e-01   2.3358181e-01   2.3358181e-01  -3.4376846e-01   2.3358181e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01   2.8342826e-01  -2.9392201e-01   2.8342826e-01  -2.9392201e-01
   2.5456931e-01   2.5456931e-01   2.5456931e-01   2.3358181e-01   2.3358181e-01   2.3358181e-01   2.3358181e-01  -1.9422911e-01  -1.9422911e-01  -1.9422911e-01   3.8312116e-01   2.8342826e-01   2.8342826e-01  -2.9392201e-01   2.8342826e-01
   
   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01
   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01
   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01
   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01
   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01
   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01
   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01
   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01
   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01
   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01
   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01
   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01
   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01
   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01
   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01
   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01   2.5000000e-01  -2.5000000e-01   2.5000000e-01  -2.5000000e-01  -2.5000000e-01   2.5000000e-01
   
   5.2999894e-01   2.1199958e-01   2.1199958e-01   2.1199958e-01   2.1199958e-01   2.1199958e-01   2.1199958e-01   2.1199958e-01   2.1199958e-01   2.1199958e-01   2.1199958e-01   2.1199958e-01   2.1199958e-01   2.1199958e-01   2.1199958e-01   2.1199958e-01   2.1199958e-01
   2.1199958e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01   2.7937507e-01   2.7937507e-01   2.7937507e-01   2.7937507e-01
   2.1199958e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01
   2.1199958e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01
   2.1199958e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01
   2.1199958e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01
   2.1199958e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01
   2.1199958e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01
   2.1199958e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01
   2.1199958e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01
   2.1199958e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01
   2.1199958e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01
   2.1199958e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01
   2.1199958e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01
   2.1199958e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01
   2.1199958e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01
   2.1199958e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01   2.7937507e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01  -2.2062493e-01  -2.2062493e-01   2.7937507e-01  -2.2062493e-01
   
  -2.9361190e-01  -2.9361190e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01  -2.7616714e-01   2.2383286e-01   2.2383286e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01
   2.0638810e-01  -2.9361190e-01  -2.9361190e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01   2.2383286e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01   2.2383286e-01  -2.7616714e-01
   2.0638810e-01   2.0638810e-01  -2.9361190e-01  -2.9361190e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01  -2.7616714e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01   2.2383286e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01   2.2383286e-01
   2.0638810e-01   2.0638810e-01   2.0638810e-01  -2.9361190e-01  -2.9361190e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01   2.2383286e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01
   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01  -2.9361190e-01  -2.9361190e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.2383286e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01   2.2383286e-01   2.2383286e-01  -2.7616714e-01
   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01  -2.9361190e-01  -2.9361190e-01   2.0638810e-01   2.0638810e-01  -2.7616714e-01   2.2383286e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01   2.2383286e-01   2.2383286e-01
   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01  -2.9361190e-01  -2.9361190e-01   2.0638810e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01   2.2383286e-01
   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01  -2.9361190e-01  -2.9361190e-01   2.2383286e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01
  -2.9361190e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01  -2.9361190e-01   2.2383286e-01   2.2383286e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01   2.2383286e-01  -2.7616714e-01   2.2383286e-01  -2.7616714e-01
   2.7616714e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01  -2.2383286e-01  -2.2383286e-01  -2.9361190e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01  -2.9361190e-01
  -2.2383286e-01   2.7616714e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01  -2.2383286e-01  -2.9361190e-01  -2.9361190e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01
  -2.2383286e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01   2.0638810e-01  -2.9361190e-01  -2.9361190e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01
  -2.2383286e-01  -2.2383286e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01  -2.2383286e-01   2.7616714e-01   2.0638810e-01   2.0638810e-01  -2.9361190e-01  -2.9361190e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01
   2.7616714e-01  -2.2383286e-01  -2.2383286e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01  -2.2383286e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01  -2.9361190e-01  -2.9361190e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01
  -2.2383286e-01   2.7616714e-01  -2.2383286e-01  -2.2383286e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01  -2.9361190e-01  -2.9361190e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01
  -2.2383286e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01  -2.2383286e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01   2.7616714e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01  -2.9361190e-01  -2.9361190e-01   2.0638810e-01   2.0638810e-01
   2.7616714e-01  -2.2383286e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01  -2.2383286e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01  -2.9361190e-01  -2.9361190e-01   2.0638810e-01
  -2.2383286e-01   2.7616714e-01  -2.2383286e-01  -2.2383286e-01   2.7616714e-01  -2.2383286e-01  -2.2383286e-01  -2.2383286e-01   2.7616714e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01   2.0638810e-01  -2.9361190e-01  -2.9361190e-01
  
  -1.8188719e-01   1.8099766e-01   1.8099766e-01  -3.0042531e-01   1.8099766e-01   1.8099766e-01  -3.0042531e-01   1.8099766e-01   1.8099766e-01  -3.0042531e-01  -2.3560561e-01  -2.3560561e-01  -2.3560561e-01  -2.3560561e-01  -2.3560561e-01  -2.3560561e-01  -2.3560561e-01  -2.3560561e-01  -2.3560561e-01
   1.8099766e-01  -2.1101672e-01  -2.1101672e-01  -2.2956605e-01   2.0762626e-01  -2.9237374e-01   1.8907693e-01  -2.9237374e-01   2.0762626e-01   1.8907693e-01  -2.1305737e-01  -2.1305737e-01  -2.1305737e-01   2.0558561e-01  -2.9441439e-01   2.0558561e-01   2.4626412e-01  -2.5373588e-01  -2.5373588e-01
   1.8099766e-01  -2.1101672e-01  -2.1101672e-01  -2.2956605e-01  -2.9237374e-01   2.0762626e-01   1.8907693e-01   2.0762626e-01  -2.9237374e-01   1.8907693e-01  -2.1305737e-01  -2.1305737e-01  -2.1305737e-01  -2.9441439e-01   2.0558561e-01   2.0558561e-01  -2.5373588e-01   2.4626412e-01  -2.5373588e-01
  -3.0042531e-01  -2.2956605e-01  -2.2956605e-01   3.1115368e-01   1.8907693e-01   1.8907693e-01   2.2979666e-01   1.8907693e-01   1.8907693e-01   2.2979666e-01  -1.8405143e-01  -1.8405143e-01  -1.8405143e-01   2.3459155e-01   2.3459155e-01  -2.6540845e-01  -2.2472994e-01  -2.2472994e-01   2.7527006e-01
   1.8099766e-01  -2.9237374e-01   2.0762626e-01   1.8907693e-01  -2.1101672e-01  -2.1101672e-01  -2.2956605e-01  -2.9237374e-01   2.0762626e-01   1.8907693e-01   2.4626412e-01  -2.5373588e-01  -2.5373588e-01  -2.1305737e-01  -2.1305737e-01  -2.1305737e-01  -2.9441439e-01   2.0558561e-01   2.0558561e-01
   1.8099766e-01   2.0762626e-01  -2.9237374e-01   1.8907693e-01  -2.1101672e-01  -2.1101672e-01  -2.2956605e-01   2.0762626e-01  -2.9237374e-01   1.8907693e-01  -2.5373588e-01   2.4626412e-01  -2.5373588e-01  -2.1305737e-01  -2.1305737e-01  -2.1305737e-01   2.0558561e-01  -2.9441439e-01   2.0558561e-01
  -3.0042531e-01   1.8907693e-01   1.8907693e-01   2.2979666e-01  -2.2956605e-01  -2.2956605e-01   3.1115368e-01   1.8907693e-01   1.8907693e-01   2.2979666e-01  -2.2472994e-01  -2.2472994e-01   2.7527006e-01  -1.8405143e-01  -1.8405143e-01  -1.8405143e-01   2.3459155e-01   2.3459155e-01  -2.6540845e-01
   1.8099766e-01  -2.9237374e-01   2.0762626e-01   1.8907693e-01  -2.9237374e-01   2.0762626e-01   1.8907693e-01  -2.1101672e-01  -2.1101672e-01  -2.2956605e-01  -2.9441439e-01   2.0558561e-01   2.0558561e-01   2.4626412e-01  -2.5373588e-01  -2.5373588e-01  -2.1305737e-01  -2.1305737e-01  -2.1305737e-01
   1.8099766e-01   2.0762626e-01  -2.9237374e-01   1.8907693e-01   2.0762626e-01  -2.9237374e-01   1.8907693e-01  -2.1101672e-01  -2.1101672e-01  -2.2956605e-01   2.0558561e-01  -2.9441439e-01   2.0558561e-01  -2.5373588e-01   2.4626412e-01  -2.5373588e-01  -2.1305737e-01  -2.1305737e-01  -2.1305737e-01
  -3.0042531e-01   1.8907693e-01   1.8907693e-01   2.2979666e-01   1.8907693e-01   1.8907693e-01   2.2979666e-01  -2.2956605e-01  -2.2956605e-01   3.1115368e-01   2.3459155e-01   2.3459155e-01  -2.6540845e-01  -2.2472994e-01  -2.2472994e-01   2.7527006e-01  -1.8405143e-01  -1.8405143e-01  -1.8405143e-01
  -2.3560561e-01  -2.1305737e-01  -2.1305737e-01  -1.8405143e-01  -2.5373588e-01   2.4626412e-01  -2.2472994e-01  -2.9441439e-01   2.0558561e-01   2.3459155e-01   1.6828072e-01   1.6828072e-01   1.6828072e-01  -2.5036226e-01   2.4963774e-01  -2.5036226e-01   2.4963774e-01  -2.5036226e-01  -2.5036226e-01
  -2.3560561e-01  -2.1305737e-01  -2.1305737e-01  -1.8405143e-01   2.4626412e-01  -2.5373588e-01  -2.2472994e-01   2.0558561e-01  -2.9441439e-01   2.3459155e-01   1.6828072e-01   1.6828072e-01   1.6828072e-01   2.4963774e-01  -2.5036226e-01  -2.5036226e-01  -2.5036226e-01   2.4963774e-01  -2.5036226e-01
  -2.3560561e-01  -2.1305737e-01  -2.1305737e-01  -1.8405143e-01  -2.5373588e-01  -2.5373588e-01   2.7527006e-01   2.0558561e-01   2.0558561e-01  -2.6540845e-01   1.6828072e-01   1.6828072e-01   1.6828072e-01  -2.5036226e-01  -2.5036226e-01   2.4963774e-01  -2.5036226e-01  -2.5036226e-01   2.4963774e-01
  -2.3560561e-01  -2.9441439e-01   2.0558561e-01   2.3459155e-01  -2.1305737e-01  -2.1305737e-01  -1.8405143e-01   2.4626412e-01  -2.5373588e-01  -2.2472994e-01   2.4963774e-01  -2.5036226e-01  -2.5036226e-01   1.6828072e-01   1.6828072e-01   1.6828072e-01   2.4963774e-01  -2.5036226e-01  -2.5036226e-01
  -2.3560561e-01   2.0558561e-01  -2.9441439e-01   2.3459155e-01  -2.1305737e-01  -2.1305737e-01  -1.8405143e-01  -2.5373588e-01   2.4626412e-01  -2.2472994e-01  -2.5036226e-01   2.4963774e-01  -2.5036226e-01   1.6828072e-01   1.6828072e-01   1.6828072e-01  -2.5036226e-01   2.4963774e-01  -2.5036226e-01
  -2.3560561e-01   2.0558561e-01   2.0558561e-01  -2.6540845e-01  -2.1305737e-01  -2.1305737e-01  -1.8405143e-01  -2.5373588e-01  -2.5373588e-01   2.7527006e-01  -2.5036226e-01  -2.5036226e-01   2.4963774e-01   1.6828072e-01   1.6828072e-01   1.6828072e-01  -2.5036226e-01  -2.5036226e-01   2.4963774e-01
  -2.3560561e-01   2.4626412e-01  -2.5373588e-01  -2.2472994e-01  -2.9441439e-01   2.0558561e-01   2.3459155e-01  -2.1305737e-01  -2.1305737e-01  -1.8405143e-01   2.4963774e-01  -2.5036226e-01  -2.5036226e-01   2.4963774e-01  -2.5036226e-01  -2.5036226e-01   1.6828072e-01   1.6828072e-01   1.6828072e-01
  -2.3560561e-01  -2.5373588e-01   2.4626412e-01  -2.2472994e-01   2.0558561e-01  -2.9441439e-01   2.3459155e-01  -2.1305737e-01  -2.1305737e-01  -1.8405143e-01  -2.5036226e-01   2.4963774e-01  -2.5036226e-01  -2.5036226e-01   2.4963774e-01  -2.5036226e-01   1.6828072e-01   1.6828072e-01   1.6828072e-01
  -2.3560561e-01  -2.5373588e-01  -2.5373588e-01   2.7527006e-01   2.0558561e-01   2.0558561e-01  -2.6540845e-01  -2.1305737e-01  -2.1305737e-01  -1.8405143e-01  -2.5036226e-01  -2.5036226e-01   2.4963774e-01  -2.5036226e-01  -2.5036226e-01   2.4963774e-01   1.6828072e-01   1.6828072e-01   1.6828072e-01
  
   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01
   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01
   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01
   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01
   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01
   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01
   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01
   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01
   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01
   2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01
   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01
   2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01
   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01
   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01
   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01
   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01
   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01
   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01
   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01
   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01
   
   3.1910795e-01  -3.0287369e-01  -3.0287369e-01  -3.0287369e-01  -3.0287369e-01   1.8221557e-01   1.8221557e-01   1.8221557e-01   1.8221557e-01   1.8221557e-01   1.8221557e-01   1.8221557e-01   1.8221557e-01   1.8221557e-01   1.8221557e-01   1.8221557e-01   1.8221557e-01   1.8221557e-01   1.8221557e-01   1.8221557e-01   1.8221557e-01
  -3.0287369e-01  -2.2013416e-01   2.2707944e-01   2.2707944e-01   2.2707944e-01  -2.5435726e-01  -2.5435726e-01  -2.5435726e-01  -2.5435726e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01
  -3.0287369e-01   2.2707944e-01  -2.2013416e-01   2.2707944e-01   2.2707944e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01  -2.5435726e-01  -2.5435726e-01  -2.5435726e-01  -2.5435726e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01
  -3.0287369e-01   2.2707944e-01   2.2707944e-01  -2.2013416e-01   2.2707944e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01  -2.5435726e-01  -2.5435726e-01  -2.5435726e-01  -2.5435726e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01
  -3.0287369e-01   2.2707944e-01   2.2707944e-01   2.2707944e-01  -2.2013416e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01  -2.5435726e-01  -2.5435726e-01  -2.5435726e-01  -2.5435726e-01
   1.8221557e-01  -2.5435726e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01
   1.8221557e-01  -2.5435726e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01
   1.8221557e-01  -2.5435726e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01
   1.8221557e-01  -2.5435726e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01
   1.8221557e-01   1.9285634e-01  -2.5435726e-01   1.9285634e-01   1.9285634e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01
   1.8221557e-01   1.9285634e-01  -2.5435726e-01   1.9285634e-01   1.9285634e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01
   1.8221557e-01   1.9285634e-01  -2.5435726e-01   1.9285634e-01   1.9285634e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01
   1.8221557e-01   1.9285634e-01  -2.5435726e-01   1.9285634e-01   1.9285634e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01
   1.8221557e-01   1.9285634e-01   1.9285634e-01  -2.5435726e-01   1.9285634e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01
   1.8221557e-01   1.9285634e-01   1.9285634e-01  -2.5435726e-01   1.9285634e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01
   1.8221557e-01   1.9285634e-01   1.9285634e-01  -2.5435726e-01   1.9285634e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01
   1.8221557e-01   1.9285634e-01   1.9285634e-01  -2.5435726e-01   1.9285634e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01
   1.8221557e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01  -2.5435726e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01
   1.8221557e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01  -2.5435726e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01
   1.8221557e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01  -2.5435726e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01
   1.8221557e-01   1.9285634e-01   1.9285634e-01   1.9285634e-01  -2.5435726e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01   2.0939269e-01  -2.3782090e-01  -2.3782090e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01   2.0939269e-01  -2.3782090e-01
   
   1.0910895e-01   1.0910895e-01  -2.1821789e-01  -2.1821789e-01  -2.1821789e-01  -2.1821789e-01  -2.1821789e-01   2.1821789e-01   2.1821789e-01   2.1821789e-01   2.1821789e-01   2.1821789e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01
   1.0910895e-01   1.0910895e-01  -2.1821789e-01  -2.1821789e-01  -2.1821789e-01  -2.1821789e-01  -2.1821789e-01   2.1821789e-01   2.1821789e-01   2.1821789e-01   2.1821789e-01   2.1821789e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01  -2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01   2.2360680e-01
  -2.1821789e-01  -2.1821789e-01   2.4108076e-01  -2.0613284e-01  -2.0613284e-01  -2.0613284e-01  -2.0613284e-01   2.8472434e-01  -1.6248926e-01  -1.6248926e-01  -1.6248926e-01  -1.6248926e-01   2.3670538e-01   2.3670538e-01  -2.1050821e-01  -2.1050821e-01  -2.1050821e-01  -2.1050821e-01  -2.1050821e-01   2.3670538e-01  -2.1050821e-01   2.3670538e-01
  -2.1821789e-01  -2.1821789e-01  -2.0613284e-01   2.4108076e-01  -2.0613284e-01  -2.0613284e-01  -2.0613284e-01  -1.6248926e-01   2.8472434e-01  -1.6248926e-01  -1.6248926e-01  -1.6248926e-01  -2.1050821e-01   2.3670538e-01   2.3670538e-01  -2.1050821e-01  -2.1050821e-01   2.3670538e-01  -2.1050821e-01  -2.1050821e-01   2.3670538e-01  -2.1050821e-01
  -2.1821789e-01  -2.1821789e-01  -2.0613284e-01  -2.0613284e-01   2.4108076e-01  -2.0613284e-01  -2.0613284e-01  -1.6248926e-01  -1.6248926e-01   2.8472434e-01  -1.6248926e-01  -1.6248926e-01   2.3670538e-01  -2.1050821e-01  -2.1050821e-01  -2.1050821e-01   2.3670538e-01  -2.1050821e-01   2.3670538e-01  -2.1050821e-01   2.3670538e-01  -2.1050821e-01
  -2.1821789e-01  -2.1821789e-01  -2.0613284e-01  -2.0613284e-01  -2.0613284e-01   2.4108076e-01  -2.0613284e-01  -1.6248926e-01  -1.6248926e-01  -1.6248926e-01   2.8472434e-01  -1.6248926e-01  -2.1050821e-01  -2.1050821e-01   2.3670538e-01   2.3670538e-01  -2.1050821e-01  -2.1050821e-01   2.3670538e-01  -2.1050821e-01  -2.1050821e-01   2.3670538e-01
  -2.1821789e-01  -2.1821789e-01  -2.0613284e-01  -2.0613284e-01  -2.0613284e-01  -2.0613284e-01   2.4108076e-01  -1.6248926e-01  -1.6248926e-01  -1.6248926e-01  -1.6248926e-01   2.8472434e-01  -2.1050821e-01  -2.1050821e-01  -2.1050821e-01   2.3670538e-01   2.3670538e-01   2.3670538e-01  -2.1050821e-01   2.3670538e-01  -2.1050821e-01  -2.1050821e-01
   2.1821789e-01   2.1821789e-01   2.8472434e-01  -1.6248926e-01  -1.6248926e-01  -1.6248926e-01  -1.6248926e-01   2.4108076e-01  -2.0613284e-01  -2.0613284e-01  -2.0613284e-01  -2.0613284e-01  -2.1050821e-01  -2.1050821e-01   2.3670538e-01  -2.1050821e-01   2.3670538e-01   2.3670538e-01   2.3670538e-01  -2.1050821e-01  -2.1050821e-01  -2.1050821e-01
   2.1821789e-01   2.1821789e-01  -1.6248926e-01   2.8472434e-01  -1.6248926e-01  -1.6248926e-01  -1.6248926e-01  -2.0613284e-01   2.4108076e-01  -2.0613284e-01  -2.0613284e-01  -2.0613284e-01   2.3670538e-01  -2.1050821e-01  -2.1050821e-01   2.3670538e-01  -2.1050821e-01  -2.1050821e-01   2.3670538e-01   2.3670538e-01  -2.1050821e-01  -2.1050821e-01
   2.1821789e-01   2.1821789e-01  -1.6248926e-01  -1.6248926e-01   2.8472434e-01  -1.6248926e-01  -1.6248926e-01  -2.0613284e-01  -2.0613284e-01   2.4108076e-01  -2.0613284e-01  -2.0613284e-01  -2.1050821e-01   2.3670538e-01  -2.1050821e-01   2.3670538e-01  -2.1050821e-01   2.3670538e-01  -2.1050821e-01  -2.1050821e-01  -2.1050821e-01   2.3670538e-01
   2.1821789e-01   2.1821789e-01  -1.6248926e-01  -1.6248926e-01  -1.6248926e-01   2.8472434e-01  -1.6248926e-01  -2.0613284e-01  -2.0613284e-01  -2.0613284e-01   2.4108076e-01  -2.0613284e-01  -2.1050821e-01   2.3670538e-01  -2.1050821e-01  -2.1050821e-01   2.3670538e-01  -2.1050821e-01  -2.1050821e-01   2.3670538e-01   2.3670538e-01  -2.1050821e-01
   2.1821789e-01   2.1821789e-01  -1.6248926e-01  -1.6248926e-01  -1.6248926e-01  -1.6248926e-01   2.8472434e-01  -2.0613284e-01  -2.0613284e-01  -2.0613284e-01  -2.0613284e-01   2.4108076e-01   2.3670538e-01  -2.1050821e-01   2.3670538e-01  -2.1050821e-01  -2.1050821e-01  -2.1050821e-01  -2.1050821e-01  -2.1050821e-01   2.3670538e-01   2.3670538e-01
   2.2360680e-01  -2.2360680e-01  -2.3670538e-01  -2.3670538e-01   2.1050821e-01   2.1050821e-01   2.1050821e-01   2.1050821e-01   2.1050821e-01  -2.3670538e-01   2.1050821e-01  -2.3670538e-01   2.6290255e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01   2.6290255e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01
   2.2360680e-01  -2.2360680e-01   2.1050821e-01  -2.3670538e-01  -2.3670538e-01   2.1050821e-01   2.1050821e-01  -2.3670538e-01   2.1050821e-01   2.1050821e-01  -2.3670538e-01   2.1050821e-01  -1.8431105e-01   2.6290255e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01   2.6290255e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01
   2.2360680e-01  -2.2360680e-01  -2.3670538e-01   2.1050821e-01   2.1050821e-01   2.1050821e-01  -2.3670538e-01   2.1050821e-01  -2.3670538e-01   2.1050821e-01  -2.3670538e-01   2.1050821e-01  -1.8431105e-01  -1.8431105e-01   2.6290255e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01   2.6290255e-01  -1.8431105e-01  -1.8431105e-01
   2.2360680e-01  -2.2360680e-01   2.1050821e-01   2.1050821e-01  -2.3670538e-01  -2.3670538e-01   2.1050821e-01   2.1050821e-01  -2.3670538e-01   2.1050821e-01   2.1050821e-01  -2.3670538e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01   2.6290255e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01   2.6290255e-01  -1.8431105e-01
   2.2360680e-01  -2.2360680e-01   2.1050821e-01   2.1050821e-01   2.1050821e-01  -2.3670538e-01  -2.3670538e-01  -2.3670538e-01   2.1050821e-01  -2.3670538e-01   2.1050821e-01   2.1050821e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01   2.6290255e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01   2.6290255e-01
  -2.2360680e-01   2.2360680e-01   2.1050821e-01   2.1050821e-01  -2.3670538e-01   2.1050821e-01  -2.3670538e-01  -2.3670538e-01  -2.3670538e-01   2.1050821e-01   2.1050821e-01   2.1050821e-01   2.6290255e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01   2.6290255e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01
  -2.2360680e-01   2.2360680e-01  -2.3670538e-01   2.1050821e-01   2.1050821e-01  -2.3670538e-01   2.1050821e-01   2.1050821e-01  -2.3670538e-01  -2.3670538e-01   2.1050821e-01   2.1050821e-01  -1.8431105e-01   2.6290255e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01   2.6290255e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01
  -2.2360680e-01   2.2360680e-01   2.1050821e-01  -2.3670538e-01   2.1050821e-01  -2.3670538e-01   2.1050821e-01  -2.3670538e-01   2.1050821e-01   2.1050821e-01   2.1050821e-01  -2.3670538e-01  -1.8431105e-01  -1.8431105e-01   2.6290255e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01   2.6290255e-01  -1.8431105e-01  -1.8431105e-01
  -2.2360680e-01   2.2360680e-01   2.1050821e-01  -2.3670538e-01   2.1050821e-01   2.1050821e-01  -2.3670538e-01   2.1050821e-01   2.1050821e-01  -2.3670538e-01  -2.3670538e-01   2.1050821e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01   2.6290255e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01   2.6290255e-01  -1.8431105e-01
  -2.2360680e-01   2.2360680e-01  -2.3670538e-01   2.1050821e-01  -2.3670538e-01   2.1050821e-01   2.1050821e-01   2.1050821e-01   2.1050821e-01   2.1050821e-01  -2.3670538e-01  -2.3670538e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01   2.6290255e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01  -1.8431105e-01   2.6290255e-01
  
   2.1113499e-01  -2.3035263e-01   3.0432190e-01  -1.3416406e-01  -1.3416406e-01  -1.8882568e-01  -1.8882568e-01   2.4816584e-01   2.4816584e-01  -2.0989724e-01  -2.0989724e-01  -2.0182908e-01  -2.0182908e-01   2.4860498e-01   2.4860498e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01
  -2.3035263e-01   3.0432190e-01   2.1113499e-01  -2.0182908e-01  -2.0182908e-01   2.4860498e-01   2.4860498e-01  -1.3416406e-01  -1.3416406e-01  -1.8882568e-01  -1.8882568e-01   2.4816584e-01   2.4816584e-01  -2.0989724e-01  -2.0989724e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01
   3.0432190e-01   2.1113499e-01  -2.3035263e-01   2.4816584e-01   2.4816584e-01  -2.0989724e-01  -2.0989724e-01  -2.0182908e-01  -2.0182908e-01   2.4860498e-01   2.4860498e-01  -1.3416406e-01  -1.3416406e-01  -1.8882568e-01  -1.8882568e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01   1.8910067e-01
  -1.3416406e-01  -2.0182908e-01   2.4816584e-01   2.6314133e-01  -1.8407227e-01  -2.0081255e-01  -2.0081255e-01   1.7579542e-01   1.7579542e-01   1.6895310e-01   1.6895310e-01   2.2644584e-01   2.2644584e-01  -1.9230525e-01  -1.9230525e-01   2.3139313e-01   2.3139313e-01  -2.1582047e-01  -2.1582047e-01   2.3139313e-01   2.3139313e-01  -2.1582047e-01  -2.1582047e-01
  -1.3416406e-01  -2.0182908e-01   2.4816584e-01  -1.8407227e-01   2.6314133e-01  -2.0081255e-01  -2.0081255e-01   1.7579542e-01   1.7579542e-01   1.6895310e-01   1.6895310e-01   2.2644584e-01   2.2644584e-01  -1.9230525e-01  -1.9230525e-01  -2.1582047e-01  -2.1582047e-01   2.3139313e-01   2.3139313e-01  -2.1582047e-01  -2.1582047e-01   2.3139313e-01   2.3139313e-01
  -1.8882568e-01   2.4860498e-01  -2.0989724e-01  -2.0081255e-01  -2.0081255e-01  -1.6269330e-01  -1.6269330e-01   1.6895310e-01   1.6895310e-01   1.6334188e-01  -2.8387172e-01  -1.9230525e-01  -1.9230525e-01  -2.0077946e-01  -2.0077946e-01  -2.5088450e-01   1.9632910e-01   1.9632910e-01  -2.5088450e-01  -2.5088450e-01   1.9632910e-01   1.9632910e-01  -2.5088450e-01
  -1.8882568e-01   2.4860498e-01  -2.0989724e-01  -2.0081255e-01  -2.0081255e-01  -1.6269330e-01  -1.6269330e-01   1.6895310e-01   1.6895310e-01  -2.8387172e-01   1.6334188e-01  -1.9230525e-01  -1.9230525e-01  -2.0077946e-01  -2.0077946e-01   1.9632910e-01  -2.5088450e-01  -2.5088450e-01   1.9632910e-01   1.9632910e-01  -2.5088450e-01  -2.5088450e-01   1.9632910e-01
   2.4816584e-01  -1.3416406e-01  -2.0182908e-01   1.7579542e-01   1.7579542e-01   1.6895310e-01   1.6895310e-01   2.2644584e-01   2.2644584e-01  -1.9230525e-01  -1.9230525e-01   2.6314133e-01  -1.8407227e-01  -2.0081255e-01  -2.0081255e-01   2.3139313e-01  -2.1582047e-01  -2.1582047e-01   2.3139313e-01  -2.1582047e-01   2.3139313e-01   2.3139313e-01  -2.1582047e-01
   2.4816584e-01  -1.3416406e-01  -2.0182908e-01   1.7579542e-01   1.7579542e-01   1.6895310e-01   1.6895310e-01   2.2644584e-01   2.2644584e-01  -1.9230525e-01  -1.9230525e-01  -1.8407227e-01   2.6314133e-01  -2.0081255e-01  -2.0081255e-01  -2.1582047e-01   2.3139313e-01   2.3139313e-01  -2.1582047e-01   2.3139313e-01  -2.1582047e-01  -2.1582047e-01   2.3139313e-01
  -2.0989724e-01  -1.8882568e-01   2.4860498e-01   1.6895310e-01   1.6895310e-01   1.6334188e-01  -2.8387172e-01  -1.9230525e-01  -1.9230525e-01  -2.0077946e-01  -2.0077946e-01  -2.0081255e-01  -2.0081255e-01  -1.6269330e-01  -1.6269330e-01  -2.5088450e-01   1.9632910e-01  -2.5088450e-01   1.9632910e-01   1.9632910e-01  -2.5088450e-01   1.9632910e-01  -2.5088450e-01
  -2.0989724e-01  -1.8882568e-01   2.4860498e-01   1.6895310e-01   1.6895310e-01  -2.8387172e-01   1.6334188e-01  -1.9230525e-01  -1.9230525e-01  -2.0077946e-01  -2.0077946e-01  -2.0081255e-01  -2.0081255e-01  -1.6269330e-01  -1.6269330e-01   1.9632910e-01  -2.5088450e-01   1.9632910e-01  -2.5088450e-01  -2.5088450e-01   1.9632910e-01  -2.5088450e-01   1.9632910e-01
  -2.0182908e-01   2.4816584e-01  -1.3416406e-01   2.2644584e-01   2.2644584e-01  -1.9230525e-01  -1.9230525e-01   2.6314133e-01  -1.8407227e-01  -2.0081255e-01  -2.0081255e-01   1.7579542e-01   1.7579542e-01   1.6895310e-01   1.6895310e-01   2.3139313e-01  -2.1582047e-01   2.3139313e-01  -2.1582047e-01   2.3139313e-01  -2.1582047e-01   2.3139313e-01  -2.1582047e-01
  -2.0182908e-01   2.4816584e-01  -1.3416406e-01   2.2644584e-01   2.2644584e-01  -1.9230525e-01  -1.9230525e-01  -1.8407227e-01   2.6314133e-01  -2.0081255e-01  -2.0081255e-01   1.7579542e-01   1.7579542e-01   1.6895310e-01   1.6895310e-01  -2.1582047e-01   2.3139313e-01  -2.1582047e-01   2.3139313e-01  -2.1582047e-01   2.3139313e-01  -2.1582047e-01   2.3139313e-01
   2.4860498e-01  -2.0989724e-01  -1.8882568e-01  -1.9230525e-01  -1.9230525e-01  -2.0077946e-01  -2.0077946e-01  -2.0081255e-01  -2.0081255e-01  -1.6269330e-01  -1.6269330e-01   1.6895310e-01   1.6895310e-01   1.6334188e-01  -2.8387172e-01  -2.5088450e-01  -2.5088450e-01   1.9632910e-01   1.9632910e-01   1.9632910e-01   1.9632910e-01  -2.5088450e-01  -2.5088450e-01
   2.4860498e-01  -2.0989724e-01  -1.8882568e-01  -1.9230525e-01  -1.9230525e-01  -2.0077946e-01  -2.0077946e-01  -2.0081255e-01  -2.0081255e-01  -1.6269330e-01  -1.6269330e-01   1.6895310e-01   1.6895310e-01  -2.8387172e-01   1.6334188e-01   1.9632910e-01   1.9632910e-01  -2.5088450e-01  -2.5088450e-01  -2.5088450e-01  -2.5088450e-01   1.9632910e-01   1.9632910e-01
   1.8910067e-01   1.8910067e-01   1.8910067e-01   2.3139313e-01  -2.1582047e-01  -2.5088450e-01   1.9632910e-01   2.3139313e-01  -2.1582047e-01  -2.5088450e-01   1.9632910e-01   2.3139313e-01  -2.1582047e-01  -2.5088450e-01   1.9632910e-01  -2.5055776e-01   1.9665584e-01   1.9665584e-01   1.9665584e-01  -1.6514756e-01  -1.6514756e-01  -1.6514756e-01  -1.6514756e-01
   1.8910067e-01   1.8910067e-01   1.8910067e-01   2.3139313e-01  -2.1582047e-01   1.9632910e-01  -2.5088450e-01  -2.1582047e-01   2.3139313e-01   1.9632910e-01  -2.5088450e-01  -2.1582047e-01   2.3139313e-01  -2.5088450e-01   1.9632910e-01   1.9665584e-01  -2.5055776e-01   1.9665584e-01   1.9665584e-01  -1.6514756e-01  -1.6514756e-01  -1.6514756e-01  -1.6514756e-01
   1.8910067e-01   1.8910067e-01   1.8910067e-01  -2.1582047e-01   2.3139313e-01   1.9632910e-01  -2.5088450e-01  -2.1582047e-01   2.3139313e-01  -2.5088450e-01   1.9632910e-01   2.3139313e-01  -2.1582047e-01   1.9632910e-01  -2.5088450e-01   1.9665584e-01   1.9665584e-01   1.9665584e-01  -2.5055776e-01  -1.6514756e-01  -1.6514756e-01  -1.6514756e-01  -1.6514756e-01
   1.8910067e-01   1.8910067e-01   1.8910067e-01  -2.1582047e-01   2.3139313e-01  -2.5088450e-01   1.9632910e-01   2.3139313e-01  -2.1582047e-01   1.9632910e-01  -2.5088450e-01  -2.1582047e-01   2.3139313e-01   1.9632910e-01  -2.5088450e-01   1.9665584e-01   1.9665584e-01  -2.5055776e-01   1.9665584e-01  -1.6514756e-01  -1.6514756e-01  -1.6514756e-01  -1.6514756e-01
   1.8910067e-01   1.8910067e-01   1.8910067e-01   2.3139313e-01  -2.1582047e-01  -2.5088450e-01   1.9632910e-01  -2.1582047e-01   2.3139313e-01   1.9632910e-01  -2.5088450e-01   2.3139313e-01  -2.1582047e-01   1.9632910e-01  -2.5088450e-01  -1.6514756e-01  -1.6514756e-01  -1.6514756e-01  -1.6514756e-01   1.9665584e-01  -2.5055776e-01   1.9665584e-01   1.9665584e-01
   1.8910067e-01   1.8910067e-01   1.8910067e-01   2.3139313e-01  -2.1582047e-01   1.9632910e-01  -2.5088450e-01   2.3139313e-01  -2.1582047e-01  -2.5088450e-01   1.9632910e-01  -2.1582047e-01   2.3139313e-01   1.9632910e-01  -2.5088450e-01  -1.6514756e-01  -1.6514756e-01  -1.6514756e-01  -1.6514756e-01  -2.5055776e-01   1.9665584e-01   1.9665584e-01   1.9665584e-01
   1.8910067e-01   1.8910067e-01   1.8910067e-01  -2.1582047e-01   2.3139313e-01   1.9632910e-01  -2.5088450e-01   2.3139313e-01  -2.1582047e-01   1.9632910e-01  -2.5088450e-01   2.3139313e-01  -2.1582047e-01  -2.5088450e-01   1.9632910e-01  -1.6514756e-01  -1.6514756e-01  -1.6514756e-01  -1.6514756e-01   1.9665584e-01   1.9665584e-01  -2.5055776e-01   1.9665584e-01
   1.8910067e-01   1.8910067e-01   1.8910067e-01  -2.1582047e-01   2.3139313e-01  -2.5088450e-01   1.9632910e-01  -2.1582047e-01   2.3139313e-01  -2.5088450e-01   1.9632910e-01  -2.1582047e-01   2.3139313e-01  -2.5088450e-01   1.9632910e-01  -1.6514756e-01  -1.6514756e-01  -1.6514756e-01  -1.6514756e-01   1.9665584e-01   1.9665584e-01   1.9665584e-01  -2.5055776e-01
   
   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01
   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01
   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01
   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01
   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01
   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01
   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01
   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01
   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01
   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01
   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01
   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01
   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01
   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01
   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01
   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01
   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01
   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01
   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01
   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01
   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01
   2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01
   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01
   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01  -2.0412415e-01  -2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01   2.0412415e-01  -2.0412415e-01   2.0412415e-01   2.0412415e-01

